FaceHack: Triggering backdoored facial recognition systems using facial characteristics

Recent advances in Machine Learning (ML) have opened up new avenues for its extensive use in real-world applications. Facial recognition, specifically, is used from simple friend suggestions in social-media platforms to critical security applications for biometric validation in automated immigration at airports. Considering these scenarios, security vulnerabilities to such ML algorithms pose serious threats with severe outcomes. Recent work demonstrated that Deep Neural Networks (DNNs), typically used in facial recognition systems, are susceptible to backdoor attacks; in other words,the DNNs turn malicious in the presence of a unique trigger. Adhering to common characteristics for being unnoticeable, an ideal trigger is small, localized, and typically not a part of the main im-age. Therefore, detection mechanisms have focused on detecting these distinct trigger-based outliers statistically or through their reconstruction. In this work, we demonstrate that specific changes to facial characteristics may also be used to trigger malicious behavior in an ML model. The changes in the facial attributes maybe embedded artificially using social-media filters or introduced naturally using movements in facial muscles. By construction, our triggers are large, adaptive to the input, and spread over the entire image. We evaluate the success of the attack and validate that it does not interfere with the performance criteria of the model. We also substantiate the undetectability of our triggers by exhaustively testing them with state-of-the-art defenses.

==> Tables/NC.txt <==
{"rows_views":[[{"style":{"borders":"ltrb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"\n\nModel","cspan":1,"rspan":2,"markup":[1,7]},{"value":"Actual Target","cspan":2,"rspan":1,"markup":[1,13]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"Reversed Target","cspan":2,"rspan":1,"markup":[1,15]},{"value":"","cspan":-1,"rspan":1,"markup":[]}],[{"value":"","cspan":1,"rspan":-1,"markup":[]},{"value":"Label","cspan":1,"rspan":1,"markup":[1,5]},{"value":"ASR (%)","cspan":1,"rspan":1,"markup":[1,7]},{"value":"Label","cspan":1,"rspan":1,"markup":[1,5]},{"value":"ASR (%)","cspan":1,"rspan":1,"markup":[1,7]}],[{"value":"Smiling","cspan":1,"rspan":1,"markup":[1,7]},{"value":"4","cspan":1,"rspan":1,"markup":[1,1]},{"value":"90","cspan":1,"rspan":1,"markup":[1,2]},{"value":"7","cspan":1,"rspan":1,"markup":[1,1]},{"value":"0","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"Arching of\neyebrows","cspan":1,"rspan":1,"markup":[1,19]},{"value":"7","cspan":1,"rspan":1,"markup":[1,1]},{"value":"70","cspan":1,"rspan":1,"markup":[1,2]},{"value":"7","cspan":1,"rspan":1,"markup":[1,1]},{"value":"10","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"Narrow of eyes","cspan":1,"rspan":1,"markup":[1,14]},{"value":"4","cspan":1,"rspan":1,"markup":[1,1]},{"value":"60","cspan":1,"rspan":1,"markup":[1,2]},{"value":"0","cspan":1,"rspan":1,"markup":[1,1]},{"value":"60","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"Slightly opening\nMouth","cspan":1,"rspan":1,"markup":[1,22]},{"value":"7","cspan":1,"rspan":1,"markup":[1,1]},{"value":"80","cspan":1,"rspan":1,"markup":[1,2]},{"value":"1","cspan":1,"rspan":1,"markup":[1,1]},{"value":"10","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"Old FaceApp","cspan":1,"rspan":1,"markup":[1,11]},{"value":"0","cspan":1,"rspan":1,"markup":[1,1]},{"value":"85","cspan":1,"rspan":1,"markup":[1,2]},{"value":"8","cspan":1,"rspan":1,"markup":[1,1]},{"value":"0","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"Young FaceApp","cspan":1,"rspan":1,"markup":[1,13]},{"value":"0","cspan":1,"rspan":1,"markup":[1,1]},{"value":"94.73","cspan":1,"rspan":1,"markup":[1,5]},{"value":"4","cspan":1,"rspan":1,"markup":[1,1]},{"value":"0","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"Makeup FaceApp","cspan":1,"rspan":1,"markup":[1,14]},{"value":"0","cspan":1,"rspan":1,"markup":[1,1]},{"value":"68.42","cspan":1,"rspan":1,"markup":[1,5]},{"value":"2","cspan":1,"rspan":1,"markup":[1,1]},{"value":"0","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"Smile FaceApp","cspan":1,"rspan":1,"markup":[1,13]},{"value":"0","cspan":1,"rspan":1,"markup":[1,1]},{"value":"87.47","cspan":1,"rspan":1,"markup":[1,5]},{"value":"2","cspan":1,"rspan":1,"markup":[1,1]},{"value":"0","cspan":1,"rspan":1,"markup":[1,1]}]]},"theme":null,"fixed_layout":false,"markup":{"instances":[{},{"style":{"fontWeight":"","fontStyle":"","textDecoration":"","color":"","backgroundColor":""}},null,null]},"options":{"table_caption":"","table_label":"tab:my-table"}}

==> Tables/NC_targetLabel.txt <==
{"rows_views":[[{"style":{"borders":"ltrb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"Actual Target\nLabel","cspan":1,"rspan":1,"markup":[1,19]},{"value":"Reversed Target\nLabel","cspan":1,"rspan":1,"markup":[1,21]}],[{"value":"Smiling","cspan":1,"rspan":1,"markup":[1,7]},{"value":"4","cspan":1,"rspan":1,"markup":[1,1]},{"value":"7","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"Arched","cspan":1,"rspan":1,"markup":[1,6]},{"value":"7","cspan":1,"rspan":1,"markup":[1,1]},{"value":"7","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"Narrow","cspan":1,"rspan":1,"markup":[1,6]},{"value":"4","cspan":1,"rspan":1,"markup":[1,1]},{"value":"0","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"Mouth","cspan":1,"rspan":1,"markup":[1,5]},{"value":"7","cspan":1,"rspan":1,"markup":[1,1]},{"value":"1","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"Old FaceApp","cspan":1,"rspan":1,"markup":[1,11]},{"value":"0","cspan":1,"rspan":1,"markup":[1,1]},{"value":"8","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"Young FaceApp","cspan":1,"rspan":1,"markup":[1,13]},{"value":"0","cspan":1,"rspan":1,"markup":[1,1]},{"value":"4","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"Makeup FaceApp","cspan":1,"rspan":1,"markup":[1,14]},{"value":"0","cspan":1,"rspan":1,"markup":[1,1]},{"value":"2","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"Smile FaceApp","cspan":1,"rspan":1,"markup":[1,13]},{"value":"0","cspan":1,"rspan":1,"markup":[1,1]},{"value":"2","cspan":1,"rspan":1,"markup":[1,1]}]]},"theme":null,"fixed_layout":false,"markup":{"instances":[{},{"style":{"fontWeight":"","fontStyle":"","textDecoration":"","color":"","backgroundColor":""}},null,null]},"options":{"table_caption":"Evaluation of Neural Cleanse defense on proposed backdoored/infected models","table_label":"tab:nc-results"}}
